GRAVITY acquisition camera: characterization results

GRAVITY acquisition camera implements four optical functions to track multiple beams of Very Large Telescope Interferometer (VLTI): a) pupil tracker: a $2 \times 2$ lenslet images four pupil reference lasers mounted on the spiders of telescope secondary mirror; b) field tracker: images science object; c) pupil imager: reimages telescope pupil; d) aberration tracker: images a Shack-Hartmann. The estimation of beam stabilization parameters from the acquisition camera detector image is carried out, for every 0.7 s, with a dedicated data reduction software. The measured parameters are used in: a) alignment of GRAVITY with the VLTI; b) active pupil and field stabilization; c) defocus correction and engineering purposes. The instrument is now successfully operational on-sky in closed loop. The relevant data reduction and on-sky characterization results are reported.

==> SPIE2016/fig2_ACQ_optical_layoutV3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig2_ACQ_optical_layoutV3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{872.79119056bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46630538)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.65962448,0.44147515){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Field lens}}}%
    \put(0.92089345,0.3201776){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil tracker}}}%
    \put(0.91163878,0.2698717){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Abr. sensor}}}%
    \put(0.92040191,0.22090742){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil imager}}}%
    \put(0.92034323,0.1786644){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Field imager}}}%
    \put(0.62713437,0.21152727){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2\times2$ lenslet}}}%
    \put(0.8529646,0.36978315){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$9 \times 9$ lenslet}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.87654002,0.08721692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil lens}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.7505948,0.02169018){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Acquisition camera}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.47334442,0.23211143){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Fiber fed }}}%
    \put(0.32530165,0.35404868){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{TTP}}}%
    \put(0.41897363,0.35312497){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{PMC}}}%
    \put(0.40846391,0.28560176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{K-band beam }}}%
    \put(0.63801004,0.1128764){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{H-band  beam }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.1066987,0.25936242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Ref. laser }}}%
    \put(0.02083964,0.29826682){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Stars}}}%
    \put(0.45870177,0.20640071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{beam combiner}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.23727822,0.35810783){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{VCM}}}%
    \put(0.13494217,0.18563478){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M2}}}%
    \put(0.09925997,0.02702692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M1}}}%
    \put(0.21278277,0.08414533){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M4}}}%
    \put(0.10068793,0.0848593){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig2_ACQ_optical_layoutV3.pdf}}%
  \end{picture}%
\endgroup%


==> SPIE2016/figs/Figure1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{110.38480744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45172101)%
    \put(0.5000119,0.37018803){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$\delta OPD$}}}}%
    \put(0.05089583,0.3093668){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68559677\unitlength}\centering \end{minipage}}}%
    \put(0.10378757,0.26346076){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.88618623\unitlength}\centering \end{minipage}}}%
    \put(0.06885907,0.20358332){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.77940474\unitlength}\centering \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure1.pdf}}%
  \end{picture}%
\endgroup%


==> SPIE2016/figs/fig1_Astrometric_ErrorV1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig1_Astrometric_ErrorV1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{665.14838867bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49970563)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.86827439,0.08821532){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{focal plane}}}}%
    \put(0.67224267,0.0413085){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{Fiber}}}}%
    \put(0.92387744,0.28832875){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{original pupil}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.51707988,0.47028504){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{tilted}\textbf{\\ }\textbf{ star}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.70996048,0.46361837){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{original star}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.16284064,0.47956516){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{S}}}}%
    \put(0.07189782,0.47882785){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{P}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.29819079,0.16789679){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{delay}\textbf{\\ }\textbf{ line}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.36777164,0.47882785){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{P}}}}%
    \put(0.40819944,0.4747542){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{S}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.45149804,0.48197064){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{S}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.92714893,0.22052228){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{shifted pupil}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig1_Astrometric_ErrorV1.pdf}}%
  \end{picture}%
\endgroup%


==> SPIE2016/figs/fig1_Astrometric_ErrorV2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig1_Astrometric_ErrorV2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{665.14838867bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49970563)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.86827439,0.08821532){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{focal plane}}}%
    \put(0.67224267,0.0413085){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Fiber}}}%
    \put(0.92387744,0.28832875){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{original pupil}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.53227941,0.47366271){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{tilted star}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.70996048,0.46361837){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{original star}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.16284064,0.47956516){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S$}}}%
    \put(0.07189782,0.47882785){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.30072404,0.14087539){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{delay line}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.36777164,0.47882785){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$P$}}}%
    \put(0.40819944,0.4747542){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{S}}}%
    \put(0.45149804,0.48197064){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S$}}}%
    \put(0.92714893,0.22052228){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{shifted pupil}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.07595387,0.38318148){\color[rgb]{0,0,0}\rotatebox{74.96348768}{\makebox(0,0)[b]{\smash{\textbf{$\delta OPD$}}}}}%
    \put(0.01735121,0.2713651){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$T_1$}}}}%
    \put(0.42082719,0.26609306){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$T_2$}}}}%
    \put(0.86538507,0.25027693){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$L_{\rm z}$}}}}%
    \put(0.72085079,0.25237688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$L_{\rm x}$}}}}%
    \put(0.0293786,0.16037974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$\phi_{M_1}$}}}}%
    \put(0.40222773,0.14835235){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$\phi_{M_2}$}}}}%
    \put(0.18573469,0.23254417){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$B$}}}}%
    \put(0.56935573,0.39923879){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$\alpha$}}}}%
    \put(0.1616799,0.16037974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$\delta \phi$}}}}%
  \end{picture}%
\endgroup%


==> SPIE2016/figs/fig2_ACQ_optical_layoutV3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig2_ACQ_optical_layoutV3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{872.79119056bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46630538)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.65962448,0.44147515){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Field lens}}}%
    \put(0.92089345,0.3201776){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil tracker}}}%
    \put(0.91163878,0.2698717){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Abr. sensor}}}%
    \put(0.92040191,0.22090742){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil imager}}}%
    \put(0.92034323,0.1786644){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Field imager}}}%
    \put(0.62713437,0.21152727){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2\times2$ lenslet}}}%
    \put(0.8529646,0.36978315){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$9 \times 9$ lenslet}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.87654002,0.08721692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil lens}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.7505948,0.02169018){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Acquisition camera}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.47334442,0.23211143){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Fiber fed }}}%
    \put(0.32530165,0.35404868){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{TTP}}}%
    \put(0.41897363,0.35312497){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{PMC}}}%
    \put(0.40846391,0.28560176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{K-band beam }}}%
    \put(0.63801004,0.1128764){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{H-band  beam }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.1066987,0.25936242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Ref. laser }}}%
    \put(0.02083964,0.29460042){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Star}}}%
    \put(0.45870177,0.20640071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{beam combiner}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.23727822,0.35810783){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{VCM}}}%
    \put(0.13494217,0.18563478){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M2}}}%
    \put(0.09925997,0.02702692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M1}}}%
    \put(0.21278277,0.08414533){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M4}}}%
    \put(0.10068793,0.0848593){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M3}}}%
  \end{picture}%
\endgroup%


==> SPIE2016/figs/fig3_Fiber_couplingV2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig3_Fiber_couplingV2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{472.40551758bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51783735)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig3_Fiber_couplingV2.pdf}}%
    \put(0.86049924,0.48034924){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Fiber on XYZ  }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig3_Fiber_couplingV2.pdf}}%
    \put(0.36009846,0.06522779){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Dichroic beam}}}%
    \put(0.19941274,0.50014615){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Parabolic }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig3_Fiber_couplingV2.pdf}}%
    \put(0.1346301,0.27521686){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{wavefront}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig3_Fiber_couplingV2.pdf}}%
    \put(0.91204921,0.05781952){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$O(x,y)$}}}%
    \put(0.5878636,0.18241407){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{H-band beam}}}%
    \put(0.40103883,0.24014557){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{K}}}%
    \put(0.70278603,-0.00928457){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.19940729,0.4577314){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{mirror}}}%
    \put(0.34834866,0.00484348){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{splitter}}}%
    \put(0.85717279,0.41382273){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Translation stage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig3_Fiber_couplingV2.pdf}}%
    \put(0.78745905,0.32093993){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.77808471,0.30245254){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Feedback}}}%
    \put(0.65198222,0.18546316){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{ }}}}%
  \end{picture}%
\endgroup%


==> SPIE2016/figs/fig5_PT_lat1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig5_PT_lat1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{563.5155433bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66124121)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig5_PT_lat1.pdf}}%
    \put(0.32437271,0.06687258){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a) Optical layout of  \\ }}}%
    \put(0.81389426,0.07290232){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b) spots }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig5_PT_lat1.pdf}}%
    \put(0.13122075,0.64641034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil plane}}}%
    \put(0.51585313,0.63619597){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Lenslet}}}%
    \put(0.81114228,0.63487154){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Detector }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig5_PT_lat1.pdf}}%
    \put(0.08038958,0.27066221){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$L_{\rm y}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig5_PT_lat1.pdf}}%
    \put(0.33336688,0.00406037){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{ lat. pupil shift}}}%
  \end{picture}%
\endgroup%


==> SPIE2016/figs/fig5_PT_long2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig5_PT_long2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{537.13797502bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68876273)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig5_PT_long2.pdf}}%
    \put(0.31021615,0.0629941){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(c) Optical layout }}}%
    \put(0.88029343,0.07287721){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(d) Long. pupil  }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig5_PT_long2.pdf}}%
    \put(0.32825337,0.00425978){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{of long. shifted}}}%
    \put(0.90832275,0.00514836){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{shifted spots}}}%
    \put(0.08623844,0.62410232){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.06329279,0.1669952){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$L_{\rm z}$}}}%
    \put(0.85366021,0.64639481){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Detector \\ }}}%
    \put(0.50973816,0.64829816){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Lenslet}}}%
    \put(0.08683254,0.64937356){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil plane }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig5_PT_long2.pdf}}%
  \end{picture}%
\endgroup%


==> fig2_ACQ_optical_layoutV3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig2_ACQ_optical_layoutV3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{872.79119056bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46630538)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.65962448,0.44147515){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Field lens}}}%
    \put(0.92089345,0.3201776){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil tracker}}}%
    \put(0.91163878,0.2698717){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Abr. sensor}}}%
    \put(0.92040191,0.22090742){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil imager}}}%
    \put(0.92034323,0.1786644){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Field imager}}}%
    \put(0.62713437,0.21152727){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2\times2$ lenslet}}}%
    \put(0.8529646,0.36978315){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$9 \times 9$ lenslet}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.87654002,0.08721692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil lens}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.7505948,0.02169018){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Acquisition camera}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.47334442,0.23211143){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Fiber fed }}}%
    \put(0.32530165,0.35404868){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{TTP}}}%
    \put(0.41897363,0.35312497){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{PMC}}}%
    \put(0.40846391,0.28560176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{K-band beam }}}%
    \put(0.63801004,0.1128764){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{H-band  beam }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.1066987,0.25936242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Ref. laser }}}%
    \put(0.02083964,0.29826682){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Stars}}}%
    \put(0.45870177,0.20640071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{beam combiner}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig2_ACQ_optical_layoutV3.pdf}}%
    \put(0.23727822,0.35810783){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{VCM}}}%
    \put(0.13494217,0.18563478){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M2}}}%
    \put(0.09925997,0.02702692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M1}}}%
    \put(0.21278277,0.08414533){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M4}}}%
    \put(0.10068793,0.0848593){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig2_ACQ_optical_layoutV3.pdf}}%
  \end{picture}%
\endgroup%


==> figs/Figure1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{110.38480744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45172101)%
    \put(0.5000119,0.37018803){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$\delta OPD$}}}}%
    \put(0.05089583,0.3093668){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68559677\unitlength}\centering \end{minipage}}}%
    \put(0.10378757,0.26346076){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.88618623\unitlength}\centering \end{minipage}}}%
    \put(0.06885907,0.20358332){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.77940474\unitlength}\centering \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure1.pdf}}%
  \end{picture}%
\endgroup%


==> figs/fig1_Astrometric_ErrorV1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig1_Astrometric_ErrorV1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{665.14838867bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49970563)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.86827439,0.08821532){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{focal plane}}}}%
    \put(0.67224267,0.0413085){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{Fiber}}}}%
    \put(0.92387744,0.28832875){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{original pupil}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.51707988,0.47028504){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{tilted}\textbf{\\ }\textbf{ star}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.70996048,0.46361837){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{original star}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.16284064,0.47956516){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{S}}}}%
    \put(0.07189782,0.47882785){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{P}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.29819079,0.16789679){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{delay}\textbf{\\ }\textbf{ line}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.36777164,0.47882785){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{P}}}}%
    \put(0.40819944,0.4747542){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{S}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.45149804,0.48197064){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{S}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig1_Astrometric_ErrorV1.pdf}}%
    \put(0.92714893,0.22052228){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{shifted pupil}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig1_Astrometric_ErrorV1.pdf}}%
  \end{picture}%
\endgroup%


==> figs/fig1_Astrometric_ErrorV2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig1_Astrometric_ErrorV2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{665.14838867bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49970563)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.86827439,0.08821532){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{focal plane}}}%
    \put(0.67224267,0.0413085){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Fiber}}}%
    \put(0.92387744,0.28832875){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{original pupil}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.53227941,0.47366271){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{tilted star}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.70996048,0.46361837){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{original star}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.16284064,0.47956516){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S$}}}%
    \put(0.07189782,0.47882785){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.30072404,0.14087539){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{delay line}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.36777164,0.47882785){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$P$}}}%
    \put(0.40819944,0.4747542){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{S}}}%
    \put(0.45149804,0.48197064){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S$}}}%
    \put(0.92714893,0.22052228){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{shifted pupil}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig1_Astrometric_ErrorV2.pdf}}%
    \put(0.07595387,0.38318148){\color[rgb]{0,0,0}\rotatebox{74.96348768}{\makebox(0,0)[b]{\smash{\textbf{$\delta OPD$}}}}}%
    \put(0.01735121,0.2713651){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$T_1$}}}}%
    \put(0.42082719,0.26609306){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$T_2$}}}}%
    \put(0.86538507,0.25027693){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$L_{\rm z}$}}}}%
    \put(0.72085079,0.25237688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$L_{\rm x}$}}}}%
    \put(0.0293786,0.16037974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$\phi_{M_1}$}}}}%
    \put(0.40222773,0.14835235){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$\phi_{M_2}$}}}}%
    \put(0.18573469,0.23254417){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$B$}}}}%
    \put(0.56935573,0.39923879){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$\alpha$}}}}%
    \put(0.1616799,0.16037974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{$\delta \phi$}}}}%
  \end{picture}%
\endgroup%


==> figs/fig3_Fiber_couplingV2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig3_Fiber_couplingV2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{472.40551758bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51783735)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig3_Fiber_couplingV2.pdf}}%
    \put(0.86049924,0.48034924){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Fiber on XYZ  }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig3_Fiber_couplingV2.pdf}}%
    \put(0.36009846,0.06522779){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Dichroic beam}}}%
    \put(0.19941274,0.50014615){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Parabolic }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig3_Fiber_couplingV2.pdf}}%
    \put(0.1346301,0.27521686){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{wavefront}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig3_Fiber_couplingV2.pdf}}%
    \put(0.91204921,0.05781952){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$O(x,y)$}}}%
    \put(0.5878636,0.18241407){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{H-band beam}}}%
    \put(0.40103883,0.24014557){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{K}}}%
    \put(0.70278603,-0.00928457){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.19940729,0.4577314){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{mirror}}}%
    \put(0.34834866,0.00484348){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{splitter}}}%
    \put(0.85717279,0.41382273){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Translation stage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig3_Fiber_couplingV2.pdf}}%
    \put(0.78745905,0.32093993){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.77808471,0.30245254){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Feedback}}}%
    \put(0.65198222,0.18546316){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{ }}}}%
  \end{picture}%
\endgroup%


==> figs/fig5_PT_lat1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig5_PT_lat1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{563.5155433bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66124121)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig5_PT_lat1.pdf}}%
    \put(0.32437271,0.06687258){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a) Optical layout of  \\ }}}%
    \put(0.81389426,0.07290232){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b) spots }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig5_PT_lat1.pdf}}%
    \put(0.13122075,0.64641034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil plane}}}%
    \put(0.51585313,0.63619597){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Lenslet}}}%
    \put(0.81114228,0.63487154){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Detector }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig5_PT_lat1.pdf}}%
    \put(0.08038958,0.27066221){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$L_{\rm y}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig5_PT_lat1.pdf}}%
    \put(0.33336688,0.00406037){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{ lat. pupil shift}}}%
  \end{picture}%
\endgroup%


==> figs/fig5_PT_long2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig5_PT_long2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{537.13797502bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68876273)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig5_PT_long2.pdf}}%
    \put(0.31021615,0.0629941){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(c) Optical layout }}}%
    \put(0.88029343,0.07287721){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(d) Long. pupil  }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig5_PT_long2.pdf}}%
    \put(0.32825337,0.00425978){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{of long. shifted}}}%
    \put(0.90832275,0.00514836){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{shifted spots}}}%
    \put(0.08623844,0.62410232){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.06329279,0.1669952){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$L_{\rm z}$}}}%
    \put(0.85366021,0.64639481){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Detector \\ }}}%
    \put(0.50973816,0.64829816){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Lenslet}}}%
    \put(0.08683254,0.64937356){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pupil plane }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig5_PT_long2.pdf}}%
  \end{picture}%
\endgroup%

